Overdensity of Lyman-Break Galaxy Candidates Around Hot Dust-Obscured Galaxies

Hot dust-obscured galaxies (Hot DOGs), are a family of hyper-luminous, heavily obscured quasars. A number of studies have shown that these objects reside in significantly overdense regions of the Universe based on the identification of companions at optical through far-IR wavelengths. Here we present further characterization of their environments by studying the surface density of Lyman break galaxy (LBG) candidates in the vicinity of three Hot DOGs. For two of them, WISE J041010.60-091305.2 at z=3.631 and WISE J083153.25+014010.8 at z=3.912, we identify the candidate LBG companions using deep observations obtained with Baade/IMACS. For the third, WISE J224607.56-052634.9 at z=4.601, we re-analyse previously published data obtained with Gemini-S/GMOS-S. We optimise the LBG photometric selection criteria at the redshift of each target using the COSMOS2020 catalog. When comparing the density of LBG candidates found in the vicinity of these Hot DOGs with that in the COSMOS2020 catalog, we find overdensities of $\delta=1.83\pm 0.08$ ($\delta' = 7.49\pm 0.68$), $\delta=4.67\pm 0.21$ ($\delta' = 29.17\pm 2.21$), and $\delta = 2.36\pm 0.25$ ($\delta' = 11.60\pm 1.96$) around W0410-0913, W0831+0140, and W2246-0526, respectively, without (with) contamination correction. Additionally, we find that the overdensities are centrally concentrated around each Hot DOG. Our analysis also reveals that the overdensity of the fields surrounding W0410-0913 and W0831+0140 declines steeply beyond physical scales of $\sim$2 Mpc. If these overdensities evolve to clusters by z=0, these results suggest that the Hot DOG may correspond to the early formation stages of the brightest cluster galaxy. We were unable to determine if this is also the case for W2246-0526 due to the smaller field of view of the GMOS-S observations. Our results imply that Hot DOGs may be excellent tracers of protoclusters.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

